TicToc: Enabling Bandwidth-Efficient DRAM Caching for both Hits and Misses in Hybrid Memory Systems

This paper investigates bandwidth-efficient DRAM caching for hybrid DRAM + 3D-XPoint memories. 3D-XPoint is becoming a viable alternative to DRAM as it enables high-capacity and non-volatile main memory systems; however, 3D-XPoint has 4-8x slower read, and worse writes. As such, effective DRAM caching in front of 3D-XPoint is important to enable a high-capacity, low-latency, and high-write-bandwidth memory. There are two major approaches for DRAM cache design: (1) a Tag-Inside-Cacheline (TIC) organization that optimizes for hits, by storing tag next to each line such that one access gets both tag and data, and (2) a Tag-Outside-Cacheline (TOC) organization that optimizes for misses, by storing tags from multiple data-lines together such that one tag-access gets info for several data-lines. Ideally, we desire the low hit-latency of TIC, and the low miss-bandwidth of TOC. To this end, we propose TicToc, an organization that provisions both TIC and TOC to get hit and miss benefits of both. However, we find that naively combining both actually performs worse than TIC, because one needs to pay bandwidth to maintain both metadata. The main contribution of this work is developing architectural techniques to reduce the bandwidth of maintaining both TIC and TOC metadata. We find the majority of the bandwidth cost is due to maintaining TOC dirty bits. We propose DRAM Cache Dirtiness Bit, which carries DRAM cache dirty info to last-level caches, to prune repeated dirty-bit checks for known dirty lines. We then propose Preemptive Dirty Marking, which predicts which lines will be written and proactively marks dirty bit at install time, to amortize the initial dirty-bit update. Our evaluations on a 4GB DRAM cache with 3D-XPoint memory show that TicToc enables 10% speedup over baseline TIC, nearing 14% speedup possible with an idealized DRAM cache w/ 64MB of SRAM tags, while needing only 34KB SRAM.

==> TODO.txt <==
Figure 2 needs an overhaul -- it is confusing (you don't need TAD here).  Just say row buffer has 32 lines of 64 bytes each. You get 8 bytes of ECC along-with the line (36 bits is used for ECC and 28 can be used to store other metadata). The Y side does not need the two parts (4Bus Transfer), instead stagger four one behind the other

Include the citations to other DRAM cache works (take from ACCORD)


